A Formal Specification Framework for Smart Grid Components

Smart grid can be considered as the next step in the evolution of power systems. It comprises of different entities and objects ranging from smart appliances, smart meters, generators, smart storages, and more. One key problem in modeling smart grid is that while currently there is a considerable focus on the practical aspects of smart grid, there are very few modeling attempts and even lesser attempts at formalization. To the best of our knowledge, among other formal methods, formal specification has previously not been applied in the domain of smart grid. In this paper, we attempt to bridge this gap by presenting a novel approach to modeling smart grid components using a formal specification approach. We use a state-based formal specification language namely Z (pronounced as `Zed') since we believe Z is particularly suited for modeling smart grid components.We demonstrate the application of Z on key smart grid components. The presented formal specification can be considered as first steps towards modeling of smart grid using a Software Engineering formalism. It also demonstrates how complex systems, such as the smart grid, can be modeled elegantly using formal specification.

==> bibtex.txt <==
Hall 1990..
@article{hall1990seven,
  title={Seven myths of formal methods},
  author={Hall, Anthony},
  journal={IEEE software},
  volume={7},
  number={5},
  pages={11--19},
  year={1990},
  publisher={IEEE}
}

Bown... @book{bowen1996formal,
  title={Formal specification and documentation using Z: A case study approach},
  author={Bowen, Jonathan Peter},
  volume={66},
  year={1996},
  publisher={International Thomson Computer Press London}
}

zz.

@book{woodcock1996using,
  title={Using Z: specification, refinement, and proof},
  author={Woodcock, Jim and Davies, Jim},
  volume={39},
  year={1996},
  publisher={Prentice Hall Englewood Cliffs}
}


@article{niazi2011novel,
  title={A novel agent-based simulation framework for sensing in complex adaptive environments},
  author={Niazi, Muaz A and Hussain, Amir},
  journal={IEEE Sensors Journal},
  volume={11},
  number={2},
  pages={404--412},
  year={2011},
  publisher={IEEE}
}


@article{hussain2014toward,
  title={Toward a formal, visual framework of emergent cognitive development of scholars},
  author={Hussain, Amir and Niazi, Muaz},
  journal={Cognitive Computation},
  volume={6},
  number={1},
  pages={113--124},
  year={2014},
  publisher={Springer}
}



@article{siddiqa2013novel,
  title={A Novel Formal Agent-Based Simulation Modeling Framework of an AIDS Complex Adaptive System},
  author={Siddiqa, Amnah and Niazi, Muaz},
  journal={International Journal of Agent Technologies and Systems},
  volume={5},
  number={3},
  pages={33--53},
  year={2013},
  publisher={IGI Global}
}

